Bilevel Cutting-plane Algorithm for Solving Cardinality-constrained Mean-CVaR Portfolio Optimization Problems

This paper studies mean-risk portfolio optimization models using the conditional value-at-risk (CVaR) as a risk measure. We also employ a cardinality constraint for limiting the number of invested assets. Solving such a cardinality-constrained mean-CVaR model is computationally challenging for two main reasons. First, this model is formulated as a mixed-integer optimization (MIO) problem because of the cardinality constraint, so solving it exactly is very hard when the number of investable assets is large. Second, the problem size depends on the number of asset return scenarios, and the computational efficiency decreases when the number of scenarios is large. To overcome these challenges, we propose a high-performance algorithm named the \emph{bilevel cutting-plane algorithm} for exactly solving the cardinality-constrained mean-CVaR portfolio optimization problem. We begin by reformulating the problem as a bilevel optimization problem and then develop a cutting-plane algorithm for solving the upper-level problem. To speed up computations for cut generation, we apply to the lower-level problem another cutting-plane algorithm for efficiently minimizing CVaR with a large number of scenarios. Moreover, we prove the convergence properties of our bilevel cutting-plane algorithm. Numerical experiments demonstrate that, compared with other MIO approaches, our algorithm can provide optimal solutions to large problem instances faster.

==> memo.txt <==
\section{Proof of \Cref{thm:f_dual}}\label{sec:proof}
In this section, we prove \Cref{thm:f_dual} that provide a dual expression of $f(\bm z)$.
\begin{proof}
For a fixed $\bm z\in \mathcal{Z}_N^k$ such that Problem (\ref{prob:sub}) is feasible, we derive a Lagrange dual problem of Problem \eqref{prob:sub}.
%By removing the auxiliary variable $v$, 
Recall Problem \eqref{prob:sub} is formulated as:
 \begin{subequations}\label{prob:sub_reform} 
\begin{alignat}{3}
&\minimize_{\bm x\in \mathbb{R}^N} &&\quad \frac{1}{2\gamma }\bm x^\top \bm x + a +  y\\
    &\subjectto &&\quad  y\geq \frac{1}{1-\beta}\sum_{s \in \mathcal{J}}p^{(s)}(-\bm \mu^{(s)\top} \Diag(\bm z)\bm x - a), \quad (\mathcal{J}\subseteq \{1,2,\ldots, S\})  \label{sub_const1}\\
    &&&\quad \bm  \ell \leq \bm A \Diag(\bm z) \bm x \leq \bm u,\label{sub_const2}\\
    &&&\quad \bm e^\top \Diag(\bm z) \bm x = 1,\label{sub_const3}\\
    &&&\quad \Diag(\bm z) \bm x \geq \bm 0,\label{sub_const4}\\
    &&&\quad  y\geq 0. \label{sub_const5}.
\end{alignat}
\end{subequations}

Let $\bm \alpha = (\alpha_{\mathcal{J}})_{\mathcal{J}\subseteq \{1,2,\ldots, S\}} \geq \bm 0,~\bm \zeta_{\bm \ell}, \bm \zeta_{\bm u}\geq \bm 0, \lambda\in \mathbb{R}, \bm \pi \geq \bm 0$, and $ \xi\geq 0$ be Lagrange multipliers of \eqref{sub_const1}, \eqref{sub_const2}, \eqref{sub_const3}, \eqref{sub_const4}, and \eqref{sub_const5}, respectively.
Then, the Lagrange function of Problem \eqref{prob:sub_reform} is denoted as follows:
\begin{equation}
    \begin{split}
        \mathcal{L}:= &\frac{1}{2\gamma }\bm x^\top \bm x + a +  y\\
        &-\sum_{ \mathcal{J}\subseteq \{1,2,\ldots, S\}}\alpha_{\mathcal{J}}\left(y - \frac{1}{1-\beta}\sum_{s\in \mathcal{J}}p^{(s)}\left(-\bm \mu^{(s)\top}\Diag(\bm z) \bm x -a\right)\right)\\
        &-\bm \zeta_{\ell}^\top \left(\bm A\Diag(\bm z)\bm x-\bm \ell\right)  -\bm \zeta_{\bm u}^\top \left(\bm u - \bm A\Diag(\bm z)\bm x\right) \\
        &- \lambda \left( \bm e^\top \Diag(\bm z)\bm x-1\right)\\
        &-\bm \pi^\top \Diag(\bm z )\bm x- \xi y .
    \end{split}
\end{equation}
With this Lagrange function $\mathcal{L}$, the Lagrange relaxation problem of Problem \eqref{prob:sub_reform} is formulated as follows:
 \begin{equation}\label{prob:sub_relax}
    \minimize_{\bm x\in \mathbb{R}^N, y\in \mathbb{R}, a\in \mathbb{R}} \max\{\mathcal{L}\mid \bm \alpha\geq \bm 0,~\bm \zeta_{\bm \ell}\geq \bm 0, \bm \zeta_{\bm u}\geq \bm 0, \lambda\in \mathbb{R}, \bm \pi \geq \bm 0, \xi \geq 0\} 
 \end{equation}
For Problem \eqref{prob:sub}, the objective function is proper convex, and all constraints are linear.
Moreover, now we assume Problem \eqref{prob:sub} is feasible, then, the strong duality holds from \cite{Boyd2009}.
As a result, Problem \eqref{prob:sub_relax} and the following problem are the same:
 \begin{equation}\label{prob:sub_relax_dual}
\maximize_{\substack{\bm \alpha\geq \bm 0,~\bm \zeta_{\bm \ell}\geq \bm 0, \bm \zeta_{\bm u}\geq \bm 0, \\ \lambda\in \mathbb{R}, \bm \pi \geq \bm 0, \xi \in \mathbb{R}}}
    \min \{\mathcal{L}\mid \bm x\in \mathbb{R}^N, y\in \mathbb{R}, a\in \mathbb{R}\}.
\end{equation}
Next, given a fixed tuple of feasible Lagrange multipliers $(\bm \alpha, \bm \zeta_{\bm \ell}, \bm \zeta_{\bm u}, \lambda, \bm \pi, \xi)$, let us consider the following problem that minimizes the Lagrange function $\mathcal{L}$ with respect to $\bm x, a $ and $y$:
\begin{equation}\label{prob:relaxed_prob}
    \minimize_{\bm x\in \mathbb{R}^N, a\in \mathbb{R}, y\in \mathbb{R}} \quad \mathcal{L}.
\end{equation}
Note that Problem \eqref{prob:relaxed_prob} is an unconstrained convex quadratic optimization problem and its objective function is linear in $a$ and $y$.
Since Problem (\ref{prob:relaxed_prob}) must be bounded, the multipliers $\alpha_{\mathcal{J}}$ and $\zeta$ are required to satisfy the following conditions:
\begin{align}
    %&\nabla_{\bm x}\mathcal{L} = \frac{1}{\gamma} \bm x - \Diag(\bm z) \left(\sum_{\mathcal J\subseteq \{1,2,\ldots, S\}}\alpha_{\mathcal{J}}\left(\sum_{s\in \mathcal{J}} \bm \mu^{(s)}\right) + \bm A^\top (\bm\zeta_{\bm \ell}-\bm \zeta_{\bm u})  + \lambda \bm e + \bm \pi \right) = \bm 0,\\
    &\nabla_{a}\mathcal{L} = 1 - \frac{1}{1-\beta}\sum_{\mathcal{J}\subseteq \mathcal{S}}\alpha_{\mathcal{J}}\left(\sum_{s\in \mathcal J} p^{(s)}\right) = 0, \label{dual:codition1}\\
    &\nabla_{y}\mathcal{L} =1 -\sum_{\mathcal{J}\subseteq \mathcal{S}}\alpha_{\mathcal{J}} -\xi = 0. \label{dual:codition2}
\end{align}
Also, for the optimal solution of $\bm x$ to Problem (\ref{prob:relaxed_prob}), the following condition holds:
\begin{align}
    &\nabla_{\bm x}\mathcal{L} = \frac{1}{\gamma} \bm x - \Diag(\bm z) \left(\frac{1}{1-\beta}\sum_{\mathcal J\subseteq \{1,2,\ldots, S\}}\alpha_{\mathcal{J}}\left(\sum_{s\in \mathcal{J}} p^{(s)}\bm \mu^{(s)}\right) + \bm A^\top (\bm \zeta_{\bm \ell}-\bm \zeta_{\bm u})  + \lambda \bm e + \bm \pi \right) = \bm 0.  \label{dual:codition3}
\end{align}
According to the conditions (\ref{dual:codition1}), (\ref{dual:codition2}), and (\ref{dual:codition3}), the optimal value to Problem (\ref{prob:relaxed_prob}) can be calculated as follows:
\begin{equation}\label{eq:lowerbound}
 -\frac{\gamma}{2} \bm \omega^\top \Diag(\bm z)^2 \bm \omega + \bm \zeta_{\bm \ell}^\top \bm \ell- \bm \zeta_{\bm u}^\top \bm u + \lambda, 
\end{equation}
where $\bm \omega$ is a new auxiliary variables that satisfies
\begin{equation}
    \bm \omega = \frac{1}{1-\beta}\sum_{\mathcal J\subseteq \{1,2,\ldots, S\}}\alpha_{\mathcal{J}}\left(\sum_{s\in \mathcal{J}} p^{(s)}\bm \mu^{(s)}\right) + \bm A^\top (\bm\zeta_{\bm \ell}-\bm \zeta_{\bm u})  + \lambda \bm e + \bm \pi.
\end{equation}

Since $\bm z \in \mathcal{Z}_N^k$, it holds that $\bm \omega^\top \Diag(\bm z)^2\bm \omega = \bm z^\top (\bm \omega\circ \bm \omega)$.
Therefore, the Lagrange dual problem of Problem (\ref{prob:sub_reform}) that maximizes $\min \{\mathcal{L}\mid \bm x\in \mathbb{R}^N, y\in \mathbb{R}, a\in \mathbb{R}\}$ is formulated as follows:
\begin{subequations} \label{prob:inner_dual_tmp}
\begin{alignat}{3}
    &\maximize &&\quad -\frac{\gamma}{2} \bm z^\top (\bm \omega^\circ \bm \omega) + \bm \zeta_{\bm \ell}^\top \bm \ell- \bm \zeta_{\bm u}^\top \bm u + \lambda\\
    &\subjectto && \quad \bm \omega = \frac{1}{1-\beta}\sum_{\mathcal J \subseteq \mathcal{S}} \alpha^{\mathcal{J}}\left(\sum_{s\in \mathcal J}p^{(s)} \bm \mu^{(s)}\right) +\bm A^\top (\bm \zeta_{\bm \ell}-\bm \zeta_{\bm u}) +\lambda \bm e +\bm \pi \\
    &&&\quad \sum_{\mathcal{J}\subseteq \mathcal{S}}\alpha^{\mathcal{J}}+\xi = 1,\\
    &&&\quad \sum_{\mathcal{J}\subseteq \mathcal{S}}\alpha^{\mathcal{J}}\left(\sum_{s\in \mathcal{J}}p^{(s)}\right)=1-\beta,\\
    &&&\quad \alpha^{\mathcal J} \geq 0,\quad (\mathcal J \subseteq \mathcal{S}),\\
    &&&\quad \bm \zeta_{\bm \ell}\geq \bm 0, \bm \zeta_{\bm u}\geq \bm 0,~\zeta \geq 0,~\bm \pi \geq \bm 0.
\end{alignat}
\end{subequations}
Finally, we obtain the desired results by removing non-negative dual variables $\zeta$ and $\bm \pi$ from Problem (\ref{prob:inner_dual_tmp}).
\end{proof}


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


